Fast optical cooling of nanomechanical cantilever with the dynamical Zeeman effect

We propose an efficient optical electromagnetically induced transparency (EIT) cooling scheme for a cantilever with a nitrogen-vacancy center attached in a non-uniform magnetic field using dynamical Zeeman effect. In our scheme, the Zeeman effect combined with the quantum interference effect enhances the desired cooling transition and suppresses the undesired heating transitions. As a result, the cantilever can be cooled down to nearly the vibrational ground state under realistic experimental conditions within a short time. This efficient optical EIT cooling scheme can be reduced to the typical EIT cooling scheme under special conditions.

==> readme.txt <==
A new styleguide, template, and style file are provided for OSA Optics Express 
manuscript submissions in LaTeX. 

OpEx_style.tex: LaTeX style guide and template
opexfig1.eps:	Sample .eps figure
OpEx_style.pdf:	PDF version of style guide
OpEx_temp.tex:	LaTeX template
opex3.sty	LaTeX style file; replaces opex2.sty
osajnl.bst	OSA BibTeX style file (beta version)

geometry.sty
keyval.sty
trig.sty

Major changes from previous distribution (opex2.sty)

- page layout now controlled with geometry package
- graphicx package referenced instead of graphics package
- packages times, helvet, and courier referenced for Times, Helvetica, and Courier fonts


Contact Jennifer Mayfield (jmayfi@osa.org) with any questions.

% This work may be distributed and/or modified under the 
% conditions of the LaTeX Project Public License, either 
% version 1.3 of this license or any later version.
% The latest version of this license is in 
% http://www.latex-project.org/lppl.txt and 
% version 1.3 or later is part of all distributions 
% of LaTeX version 2005/12/01 or later.            
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

